Fast Decoding of Multi-Kernel Polar Codes

Polar codes are a class of linear error correction codes which provably attain channel capacity with infinite codeword lengths. Finite length polar codes have been adopted into the 5th Generation 3GPP standard for New Radio, though their native length is limited to powers of 2. Utilizing multiple polarizing matrices increases the length flexibility of polar codes at the expense of a more complicated decoding process. Successive cancellation (SC) is the standard polar decoder and has time complexity $\mathcal{O}(N \log N)$ due to its sequential nature. However, some patterns in the frozen set mirror simple linear codes with low latency decoders, which allows for a significant reduction in SC latency by pruning the decoding schedule. Such fast decoding techniques have only previously been used for traditional Arikan polar codes, causing multi-kernel polar codes to be an impractical length-compatibility technique with no fast decoders available. We propose fast simplified successive cancellation decoding node patterns, which are compatible with polar codes constructed with both the Arikan and ternary kernels, and generalization techniques. We outline efficient implementations, made possible by imposing constraints on ternary node parameters. We show that fast decoding of multi-kernel polar codes has at least 72% reduced latency compared with an SC decoder in all cases considered where codeword lengths are (96, 432, 768, 2304).

==> figs/data/2304_1152/2304,1152_mk_f.csv <==
BER,FER,EbN0,T/P
0.313418,0.86706,1,9.95447e+06
0.207598,0.660328,1.25,1.14846e+07
0.116178,0.418142,1.5,1.07987e+07
0.0508426,0.206003,1.75,1.13678e+07
0.0177265,0.0808162,2,1.15079e+07
0.0057148,0.0280267,2.25,1.2235e+07
0.00140833,0.00747474,2.5,1.10783e+07
0.000348913,0.00193058,2.75,1.11652e+07
6.51704e-05,0.000391279,3,1.08077e+07
1.2875e-05,7.78286e-05,3.25,1.05337e+07


==> figs/data/2304_1152/2304,1152_mk_h.csv <==
BER,FER,EbN0,T/P
0.328026,0.887477,1,9.10065e+06
0.210167,0.688404,1.25,8.54698e+06
0.114676,0.443544,1.5,9.1016e+06
0.0495179,0.220522,1.75,1.00961e+07
0.0170213,0.0880264,2,9.68463e+06
0.00591839,0.0320032,2.25,9.66407e+06
0.00158836,0.0083984,2.5,9.66706e+06
0.000400243,0.00223618,2.75,9.25779e+06
0.000103589,0.000625861,3,9.23912e+06
1.67672e-05,9.84973e-05,3.25,9.15857e+06


==> figs/data/2304_1152/2304,1152_mk_l.csv <==
BER,FER,EbN0,T/P
0.305315,0.888389,1,8.43751e+06
0.198265,0.695148,1.25,8.04659e+06
0.105277,0.450845,1.5,8.59441e+06
0.046663,0.228223,1.75,8.96821e+06
0.0169546,0.0970097,2,8.84579e+06
0.00514738,0.0330099,2.25,9.10561e+06
0.00144873,0.0111251,2.5,8.57266e+06
0.000276028,0.00257033,2.75,8.66943e+06
6.1397e-05,0.000525055,3,8.86409e+06
1.45201e-05,0.000117411,3.25,8.69747e+06


==> figs/data/2304_1728/2304,1728_mk_f.csv <==
BER,FER,EbN0,T/P
0.494191,1,1,1.35227e+07
0.491056,1,1.25,1.38893e+07
0.483549,0.9997,1.5,1.4207e+07
0.459878,0.995699,1.75,1.40405e+07
0.411591,0.968097,2,1.46544e+07
0.312726,0.841868,2.25,1.57572e+07
0.188397,0.600296,2.5,1.63e+07
0.0919079,0.330499,2.75,1.58141e+07
0.0323658,0.134864,3,1.71666e+07
0.00903158,0.0393329,3.25,1.56689e+07
0.00246681,0.0128828,3.5,1.67091e+07
0.000627336,0.00312235,3.75,1.62027e+07
0.000121779,0.000599347,4,1.65548e+07
1.91068e-05,0.000105889,4.25,1.62276e+07


==> figs/data/2304_1728/2304,1728_mk_h.csv <==
BER,FER,EbN0,T/P
0.494385,1,1,1.1421e+07
0.490933,1,1.25,1.21625e+07
0.479536,1,1.5,1.20818e+07
0.457751,0.995589,1.75,1.23746e+07
0.407995,0.970299,2,1.3093e+07
0.303139,0.846685,2.25,1.40853e+07
0.18447,0.609928,2.5,1.43802e+07
0.0881743,0.336675,2.75,1.39405e+07
0.0324653,0.142714,3,1.44701e+07
0.00907699,0.0464232,3.25,1.45947e+07
0.00244774,0.0129599,3.5,1.49898e+07
0.000434806,0.00269542,3.75,1.46676e+07
0.000105303,0.000665029,4,1.42653e+07
1.6011e-05,0.00010995,4.25,1.42089e+07


==> figs/data/2304_1728/2304,1728_mk_l.csv <==
BER,FER,EbN0,T/P
0.491652,1,1,1.26725e+07
0.486378,1,1.25,1.08871e+07
0.474164,0.9994,1.5,1.13299e+07
0.438984,0.994898,1.75,1.18614e+07
0.373025,0.962247,2,1.3161e+07
0.265028,0.824912,2.25,1.294e+07
0.152756,0.565535,2.5,1.29267e+07
0.0663421,0.302295,2.75,1.32362e+07
0.024547,0.126913,3,1.28108e+07
0.00715127,0.043372,3.25,1.35816e+07
0.00182519,0.0108528,3.5,1.30705e+07
0.000395649,0.00293844,3.75,1.34882e+07
8.43837e-05,0.000546823,4,1.31968e+07
1.18371e-05,9.60919e-05,4.25,1.31014e+07


==> figs/data/2304_576/2304,576_mk_f.csv <==
BER,FER,EbN0,T/P
0.0768131,0.296189,1,6.72871e+06
0.0356174,0.14983,1.25,6.25697e+06
0.0158117,0.0671292,1.5,6.52716e+06
0.00652392,0.0308031,1.75,6.31884e+06
0.00213858,0.0112791,2,6.37305e+06
0.000693806,0.00358778,2.25,6.51252e+06
0.000232086,0.00112819,2.5,6.48581e+06
5.19359e-05,0.000261744,2.75,6.69586e+06
9.17133e-06,5.06214e-05,3,6.57597e+06


==> figs/data/2304_576/2304,576_mk_h.csv <==
BER,FER,EbN0,T/P
0.0802737,0.311593,1,6.53652e+06
0.0374456,0.174217,1.25,6.05753e+06
0.0170506,0.0838251,1.5,5.67889e+06
0.0061778,0.034807,1.75,5.84333e+06
0.00226554,0.012857,2,5.9313e+06
0.000712055,0.0046427,2.25,5.77821e+06
0.000206476,0.00139652,2.5,5.85121e+06
5.03388e-05,0.000331916,2.75,5.88992e+06
1.05828e-05,7.73331e-05,3,5.88072e+06


==> figs/data/2304_576/2304,576_mk_l.csv <==
BER,FER,EbN0,T/P
0.0770028,0.380538,1,5.38845e+06
0.0449665,0.233147,1.25,5.30924e+06
0.0191769,0.116812,1.5,5.64554e+06
0.00774631,0.0534321,1.75,5.37058e+06
0.00310542,0.0237505,2,5.28425e+06
0.00103696,0.00789244,2.25,5.65142e+06
0.000270257,0.00219904,2.5,5.37159e+06
9.30545e-05,0.000812112,2.75,5.48374e+06
1.90491e-05,0.000196746,3,5.3453e+06


==> figs/data/768_192/768,192_mk_f.csv <==
BER,FER,EbN0,T/P
0.0736191,0.274879,1,6.78162e+06
0.0448789,0.17806,1.25,6.88106e+06
0.0253983,0.10804,1.5,6.58754e+06
0.0152735,0.0657921,1.75,6.49158e+06
0.00721819,0.0317159,2,7.28335e+06
0.00346273,0.0160019,2.25,7.33553e+06
0.00133097,0.00704151,2.5,6.78963e+06
0.000484404,0.00260019,2.75,6.95417e+06
0.000188388,0.000937596,3,6.91343e+06
5.56426e-05,0.00030581,3.25,6.60063e+06
1.509e-05,9.22054e-05,3.5,6.72475e+06


==> figs/data/768_192/768,192_mk_h.csv <==
BER,FER,EbN0,T/P
0.0758553,0.280156,1,6.62511e+06
0.0478192,0.195583,1.25,6.39941e+06
0.0268341,0.117435,1.5,6.47993e+06
0.0141984,0.0672269,1.75,6.65466e+06
0.00635003,0.0317881,2,6.71912e+06
0.00275726,0.0148088,2.25,6.76173e+06
0.0013477,0.00715081,2.5,7.00273e+06
0.00059207,0.00305,2.75,7.13484e+06
0.000200199,0.00110621,3,6.85847e+06
5.95775e-05,0.000349239,3.25,7.04383e+06
2.19738e-05,0.000125836,3.5,7.17904e+06


==> figs/data/768_192/768,192_mk_l.csv <==
BER,FER,EbN0,T/P
0.0776488,0.329532,1,5.95583e+06
0.0476826,0.218387,1.25,6.07242e+06
0.0292928,0.134027,1.5,6.02931e+06
0.0162799,0.0815905,1.75,6.80056e+06
0.00770892,0.0428016,2,6.30962e+06
0.00412612,0.0230307,2.25,6.46949e+06
0.00159317,0.00917379,2.5,6.00647e+06
0.00074945,0.00472592,2.75,5.85096e+06
0.000275156,0.00193899,3,6.22463e+06
0.000106706,0.000673458,3.25,6.17019e+06
3.2001e-05,0.000220186,3.5,6.12424e+06


==> figs/data/768_384/768,384_mk_f.csv <==
BER,FER,EbN0,T/P
0.239989,0.720275,1,9.22007e+06
0.165666,0.547764,1.25,1.01718e+07
0.108591,0.395235,1.5,8.82711e+06
0.0611294,0.243195,1.75,1.03422e+07
0.0308699,0.131152,2,1.00073e+07
0.0143491,0.0636191,2.25,1.00508e+07
0.00570387,0.0283231,2.5,9.99172e+06
0.0020381,0.0102305,2.75,9.87181e+06
0.000794201,0.00435478,3,9.97217e+06
0.000243356,0.00127977,3.25,9.90395e+06
7.23557e-05,0.000397608,3.5,1.00215e+07
1.92046e-05,0.000109249,3.75,9.87746e+06


==> figs/data/768_384/768,384_mk_h.csv <==
BER,FER,EbN0,T/P
0.237659,0.729799,1,1.02814e+07
0.167115,0.564913,1.25,1.0586e+07
0.105349,0.39784,1.5,1.03728e+07
0.0570606,0.245774,1.75,1.02952e+07
0.0308991,0.140056,2,1.02486e+07
0.014378,0.0668067,2.25,1.06893e+07
0.00657549,0.0301467,2.5,1.08257e+07
0.00213502,0.0108506,2.75,1.09118e+07
0.000755929,0.0042827,3,1.09054e+07
0.000241175,0.0014718,3.25,1.10889e+07
6.37894e-05,0.000427403,3.5,1.11473e+07
2.00166e-05,0.00012187,3.75,1.09845e+07


==> figs/data/768_384/768,384_mk_l.csv <==
BER,FER,EbN0,T/P
0.215308,0.726291,1,1.01168e+07
0.147905,0.564616,1.25,1.03079e+07
0.090082,0.389517,1.5,1.05289e+07
0.0534665,0.246132,1.75,9.73922e+06
0.0286573,0.133813,2,1.11487e+07
0.0112238,0.0636509,2.25,1.04175e+07
0.00460306,0.0270027,2.5,1.06377e+07
0.00168834,0.0114139,2.75,1.03624e+07
0.000662359,0.00458177,3,1.00928e+07
0.000253811,0.00151584,3.25,1.02992e+07
5.40411e-05,0.000396582,3.5,1.03437e+07
1.44217e-05,0.000118144,3.75,1.02398e+07


==> figs/data/768_576/768,576_mk_f.csv <==
BER,FER,EbN0,T/P
0.459729,0.999016,1,1.34922e+07
0.441381,0.995998,1.25,1.41439e+07
0.405254,0.977364,1.5,1.3357e+07
0.353346,0.927698,1.75,1.40613e+07
0.279556,0.820084,2,1.41691e+07
0.202707,0.666267,2.25,1.42507e+07
0.131008,0.476072,2.5,1.49136e+07
0.0753073,0.29132,2.75,1.49649e+07
0.0368173,0.158328,3,1.48981e+07
0.0155007,0.0723537,3.25,1.56383e+07
0.00693245,0.0318446,3.5,1.5943e+07
0.00234895,0.0119793,3.75,1.51866e+07
0.000696416,0.00406363,4,1.54468e+07
0.000260931,0.00123657,4.25,1.45631e+07
7.43057e-05,0.000391344,4.5,1.43845e+07
1.6691e-05,9.69737e-05,4.75,1.40144e+07


==> figs/data/768_576/768,576_mk_h.csv <==
BER,FER,EbN0,T/P
0.460168,0.9991,1,1.52719e+07
0.439846,0.995695,1.25,1.4831e+07
0.405934,0.977468,1.5,1.45186e+07
0.353347,0.928193,1.75,1.59151e+07
0.281898,0.826489,2,1.50803e+07
0.201261,0.665933,2.25,1.65786e+07
0.124517,0.475623,2.5,1.59466e+07
0.0704206,0.297752,2.75,1.43797e+07
0.0376763,0.165317,3,1.56762e+07
0.0167673,0.0758683,3.25,1.45862e+07
0.00601788,0.0322043,3.5,1.46914e+07
0.00206274,0.0116633,3.75,1.53901e+07
0.000617754,0.00364997,4,1.66191e+07
0.000279728,0.00165969,4.25,1.63127e+07
7.62838e-05,0.000418209,4.5,1.5551e+07
1.88078e-05,0.000116217,4.75,1.54995e+07


==> figs/data/768_576/768,576_mk_l.csv <==
BER,FER,EbN0,T/P
0.452428,0.998499,1,1.43368e+07
0.428906,0.993764,1.25,1.48187e+07
0.392189,0.976067,1.5,1.50266e+07
0.334175,0.925949,1.75,1.61391e+07
0.256504,0.813163,2,1.51298e+07
0.183175,0.655429,2.25,1.57604e+07
0.113617,0.460046,2.5,1.58052e+07
0.0647678,0.273427,2.75,1.59077e+07
0.0333869,0.150564,3,1.5276e+07
0.0142786,0.0724217,3.25,1.54752e+07
0.00508174,0.0285714,3.5,1.63726e+07
0.00203761,0.0121216,3.75,1.6691e+07
0.000575171,0.00349891,4,1.59417e+07
0.000171215,0.00113863,4.25,1.55267e+07
4.61455e-05,0.000285527,4.5,1.51919e+07
1.0772e-05,8.32197e-05,4.75,1.52385e+07


==> figs/data/k164/r_mk_f_2048.txt <==
N	SC	FSSC
192	510	55
216	510	49
243	1022	66
324	1022	105
432	1022	119
648	2046	129
1296	4096	166


==> figs/data/k164/r_mk_l_2048.txt <==
N	SC	FSSC
192	510	48
216	510	61
243	1022	66
324	1022	130
432	1022	142
648	2046	182
1296	4096	221


==> figs/data/k164/r_punct_br_2048.txt <==
N	SC	FSSC
192	510	175
216	510	121
243	1022	85
324	1022	298
432	1022	151
648	2046	316
1296	4096	334


==> figs/data/k164/r_punct_first_2048.txt <==
N	SC	FSSC
192	510	55
216	510	79
243	1022	79
324	1022	133
432	1022	136
648	2046	166
1296	4096	160


==> figs/data/k164/r_short_br_2048.txt <==
N	SC	FSSC
192	510	409
216	510	318
243	1022	187
324	1022	610
432	1022	390
648	2046	693
1296	4096	733


==> figs/data/k164/r_short_last_2048.txt <==
N	SC	FSSC
192	1022	52
216	1022	67
243	1022	86
324	1022	130
432	1022	136
648	2046	163
1296	4096	214


==> figs/data/n768/r_mk_f_2048.txt <==
K	SC	FSSC
96	1278	139
192	1278	196
288	1278	232
384	1278	223
480	1278	211
576	1278	172
672	1278	118


==> figs/data/n768/r_mk_l_2048.txt <==
K	SC	FSSC
96	1533	120
192	1533	186
288	1533	201
384	1533	222
480	1533	189
576	1533	192
672	1533	120


==> figs/data/n768/r_punct_br_2048.txt <==
K	SC	FSSC
96	2048	166
192	2048	286
288	2048	388
384	2048	478
480	2048	580
576	2048	652
672	2048	727


==> figs/data/n768/r_punct_first_2048.txt <==
K	SC	FSSC
96	2046	133
192	2046	175
288	2046	211
384	2046	220
480	2046	214
576	2046	187
672	2046	148


==> figs/data/n768/r_short_br_2048.txt <==
K	SC	FSSC
96	2048	352
192	2048	614
288	2048	848
384	2048	1070
480	2048	1278
576	2048	1600
672	2048	1651


==> figs/data/n768/r_short_last_2048.txt <==
K	SC	FSSC
96	2048	127
192	2048	169
288	2048	211
384	2048	220
480	2048	199
576	2048	163
672	2048	121

